Dual-Time Smoothed Particle Hydrodynamics for Incompressible Fluid Simulation

In this paper we propose a dual-time stepping scheme for the Smoothed Particle Hydrodynamics (SPH) method. Dual-time stepping has been used in the context of other numerical methods for the simulation of incompressible fluid flows. Here we provide a scheme that combines the entropically damped artificial compressibility (EDAC) along with dual-time stepping. The method is accurate, robust, and demonstrates up to seven times better performance than the standard weakly-compressible formulation. We demonstrate several benchmarks showing the applicability of the scheme. In addition, we provide a completely open source implementation and a reproducible manuscript.

==> figures/performance.json <==
{
    "cavity": {
        "dtsph_edac_nx_50_re_100": {
            "label": "DTSPH, nx=50",
            "time": 0.18,
            "measure_perf": false
        },
        "dtsph_edac_nx_100_re_100": {
            "label": "DTSPH, nx=100",
            "time": 0.2,
            "measure_perf": true
        },
        "dtsph_edac_nx_150_re_100": {
            "label": "DTSPH, nx=150",
            "time": 450.65,
            "measure_perf": true
        },
        "tvf_nx_50_re_100": {
            "label": "TVF, nx=50",
            "time": 0.13,
            "measure_perf": false
        },
        "tvf_nx_100_re_100": {
            "label": "TVF, nx=100",
            "time": 0.14,
            "measure_perf": true
        },
        "tvf_nx_150_re_100": {
            "label": "TVF, nx=150",
            "time": 3097.82,
            "measure_perf": true
        }
    },
    "elliptical_drop": {
        "deltasph": {
            "label": "$\\delta$-SPH, nx=200",
            "time": 3625.5,
            "measure_perf": false
        },
        "edac": {
            "label": "EDAC, nx=200",
            "time": 1108.66,
            "measure_perf": false
        },
        "dtsph_edac_nx_50": {
            "label": "DTSPH, nx=50",
            "time": 12.81,
            "measure_perf": true
        },
        "dtsph_edac_nx_100": {
            "label": "DTSPH, nx=100",
            "time": 78.88,
            "measure_perf": true
        },
        "dtsph_edac_nx_200": {
            "label": "DTSPH, nx=200",
            "time": 589.4,
            "measure_perf": true
        }
    },
    "square_patch": {
        "edac_nx_50": {
            "label": "EDAC, nx=50",
            "time": 24.03,
            "measure_perf": false
        },
        "edac_nx_100": {
            "label": "EDAC, nx=100",
            "time": 193.72,
            "measure_perf": false
        },
        "edac_nx_200": {
            "label": "EDAC, nx=200",
            "time": 1611.81,
            "measure_perf": false
        },
        "dtsph_edac_tol_0.001_nx_50": {
            "label": "DTSPH, nx=50",
            "time": 3.76,
            "measure_perf": false
        },
        "dtsph_edac_tol_0.001_nx_100": {
            "label": "DTSPH, nx=100",
            "time": 29.78,
            "measure_perf": false
        },
        "dtsph_edac_tol_0.001_nx_200": {
            "label": "DTSPH, nx=200",
            "time": 247.32,
            "measure_perf": false
        }
    },
    "dam_break_3d": {
        "dtsph_edac_tol_1e-3": {
            "label": "DTSPH",
            "time": 563.19,
            "measure_perf": true
        },
        "dtsph_edac_tol_1e-4": {
            "label": "DTSPH",
            "time": 2404.97,
            "measure_perf": true
        },
        "edac": {
            "label": "EDAC",
            "time": 4035.25,
            "measure_perf": true
        }
    },
    "dam_break_2d": {
        "dtsph_edac": {
            "label": "DTSPH",
            "time": 21.4,
            "measure_perf": true
        },
        "deltasph": {
            "label": "$\\delta$-SPH",
            "time": 78.92,
            "measure_perf": true
        },
        "edac": {
            "label": "EDAC",
            "time": 76.42,
            "measure_perf": true
        }
    }
}
